Research Trends and Applications of Data Augmentation Algorithms

In the Machine Learning research community, there is a consensus regarding the relationship between model complexity and the required amount of data and computation power. In real world applications, these computational requirements are not always available, motivating research on regularization methods. In addition, current and past research have shown that simpler classification algorithms can reach state-of-the-art performance on computer vision tasks given a robust method to artificially augment the training dataset. Because of this, data augmentation techniques became a popular research topic in recent years. However, existing data augmentation methods are generally less transferable than other regularization methods. In this paper we identify the main areas of application of data augmentation algorithms, the types of algorithms used, significant research trends, their progression over time and research gaps in data augmentation literature. To do this, the related literature was collected through the Scopus database. Its analysis was done following network science, text mining and exploratory analysis approaches. We expect readers to understand the potential of data augmentation, as well as identify future research directions and open questions within data augmentation research.

==> analysis/top_conferences.csv <==
Source title;Publications;Citations;Average
Proceedings of the IEEE Computer Society Conference on Computer Vision and Pattern Recognition;49;2111;43.08
Lecture Notes in Computer Science (including subseries Lecture Notes in Artificial Intelligence and Lecture Notes in Bioinformatics);372;14946;40.18
Procedia Computer Science;13;288;22.15
International Conference on Information and Knowledge Management, Proceedings;10;180;18.00
IEEE Computer Society Conference on Computer Vision and Pattern Recognition Workshops;23;314;13.65
ICASSP, IEEE International Conference on Acoustics, Speech and Signal Processing - Proceedings;95;1153;12.14
Proceedings - International Symposium on Biomedical Imaging;30;346;11.53
Proceedings of the International Conference on Document Analysis and Recognition, ICDAR;17;158;9.29
Proceedings of International Conference on Frontiers in Handwriting Recognition, ICFHR;13;113;8.69
2019 IEEE Automatic Speech Recognition and Understanding Workshop, ASRU 2019 - Proceedings;12;84;7.00


==> analysis/top_journals.csv <==
Source title;Publications;Citations;Average
Journal of the American Statistical Association;11;538;48.91
IEEE Geoscience and Remote Sensing Letters;19;552;29.05
Neurocomputing;35;808;23.09
Expert Systems with Applications;14;283;20.21
Medical Image Analysis;15;288;19.20
Neural Networks;10;190;19.00
Journal of Computational and Graphical Statistics;23;433;18.83
Computers and Electronics in Agriculture;15;219;14.60
Biometrics;13;163;12.54
IEEE Transactions on Medical Imaging;10;123;12.30


==> analysis/top_papers.csv <==
Authors;Title;Year;Cited by
Ronneberger O., Fischer P., Brox T.;U-net: Convolutional networks for biomedical image segmentation;2015;13597
Chatfield K., Simonyan K., Vedaldi A., Zisserman A.;Return of the devil in the details: Delving deep into convolutional nets;2014;1885
Snyder D., Garcia-Romero D., Sell G., Povey D., Khudanpur S.;X-Vectors: Robust DNN Embeddings for Speaker Recognition;2018;636
Shorten C., Khoshgoftaar T.M.;A survey on Image Data Augmentation for Deep Learning;2019;590
Salamon J., Bello J.P.;Deep Convolutional Neural Networks and Data Augmentation for Environmental Sound Classification;2017;505
Eitel A., Springenberg J.T., Spinello L., Riedmiller M., Burgard W.;Multimodal deep learning for robust RGB-D object recognition;2015;352
Ding J., Chen B., Liu H., Huang M.;Convolutional Neural Network with Data Augmentation for SAR Target Recognition;2016;319
Wong S.C., Gatt A., Stamatescu V., McDonnell M.D.;Understanding Data Augmentation for Classification: When to Warp?;2016;302
Frid-Adar M., Diamant I., Klang E., Amitai M., Goldberger J., Greenspan H.;GAN-based synthetic medical image augmentation for increased CNN performance in liver lesion classification;2018;296
Bilen H., Vedaldi A.;Weakly Supervised Deep Detection Networks;2016;287


==> analysis/topic_analysis.csv <==
Topic;Representative Paper;Papers;Words
1;GAN-based synthetic medical image augmentation for increased CNN performance in liver lesion classification;440;yolov, pest, style\_transfer, coffe, thermal, biomed, scene\_text, histolog, nodul, visibl
2;CVAE-GAN: Fine-Grained Image Generation through Asymmetric Training;61;hyperspectr\_imag, licens\_plate, command, inpaint, illumin\_chang, upper, restor, ann, foreign, shadow
3;A survey on Image Data Augmentation for Deep Learning;401;censor, markov\_chain, node, team, tree, cxr, risk\_factor, mass, largest, sourc\_separ
4;Return of the devil in the details: Delving deep into convolutional nets;108;smoke, pedestrian, transcrib, crowd, children\_speech, intent, adult, auxiliari\_variabl, speech, angiographi
5;U-net: Convolutional networks for biomedical image segmentation;632;imag, detect, gener, dataset, classif, sampl, network, cnn, featur, augment
6;Deep Convolutional Neural Networks and Data Augmentation for Environmental Sound Classification;370;tea, multivari, markov\_chain\_mont\_carlo, bayesian, regress, misclassif, procedur, famili, illustr, mcmc
7;Weakly Supervised Deep Detection Networks;160;music, fish, marin, gender, vocal, random\_eras, low\_qualiti, crowd, prune, bengali
8;An Efficient Deep Learning Approach to Pneumonia Classification in Healthcare;85;drone, gait, aircraft, gestur\_recognit, pneumonia, chest\_rai\_imag, covid, walk, onset, hidden\_layer

